Machine: The New Art Connoisseur

The process of identifying and understanding art styles to discover artistic influences is essential to the study of art history. Traditionally, trained experts review fine details of the works and compare them to other known works. To automate and scale this task, we use several state-of-the-art CNN architectures to explore how a machine may help perceive and quantify art styles. This study explores: (1) How accurately can a machine classify art styles? (2) What may be the underlying relationships among different styles and artists? To help answer the first question, our best-performing model using Inception V3 achieves a 9-class classification accuracy of 88.35%, which outperforms the model in Elgammal et al.'s study by more than 20 percent. Visualizations using Grad-CAM heat maps confirm that the model correctly focuses on the characteristic parts of paintings. To help address the second question, we conduct network analysis on the influences among styles and artists by extracting 512 features from the best-performing classification model. Through 2D and 3D T-SNE visualizations, we observe clear chronological patterns of development and separation among the art styles. The network analysis also appears to show anticipated artist level connections from an art historical perspective. This technique appears to help identify some previously unknown linkages that may shed light upon new directions for further exploration by art historians. We hope that humans and machines working in concert may bring new opportunities to the field.

==> Art 0719/artist_mapping.csv <==
Index,Artist
1,Adolph Gottlieb
2,Agnes Martin
3,Arshile Gorky
4,Barnett Newman
5,Brice Marden
6,Clyfford Still
7,Cy Twombly
8,Elaine De Kooning
9,Esteban Vicente
10,Francis Picabia
11,Franz Kline
12,Friedel Dzubas
13,Hans Hofmann
14,Helen Frankenthaler
15,Jack Bush
16,Jackson Pollock
17,James Brooks
18,Jean Paul Riopelle
19,Joan Mitchell
20,John Mclaughlin
21,Kenneth Noland
22,Mark Rothko
23,Mark Tobey
24,Norman Bluhm
25,Paul Jenkins
26,Paul Klee
27,Philip Guston
28,Richard Diebenkorn
29,Richard Pousette Dart
30,Robert Delaunay
31,Robert Goodnough
32,Robert Motherwell
33,Ronnie Landfield
34,Sonia Delaunay
35,Theodoros Stamos
36,Wassily Kandinsky
37,William Turnbull
38,Adriaen Brouwer
39,Adriaen Van Ostade
40,Aelbert Cuyp
41,Agostino Carracci
42,Alonzo Cano
43,Annibale Carracci
44,Anthony Van Dyck
45,Artemisia Gentileschi
46,Bartolome Esteban Murillo
47,Bernardo Strozzi
48,Caravaggio
49,Charles Le Brun
50,Clara Peeters
51,Claude Lorrain
52,Claudio Coello
53,Cornelis De Vos
54,David Teniers The Younger
55,Diego Velazquez
56,Eustache Le Sueur
57,Frans Francken The Younger
58,Frans Hals
59,Frans Snyders
60,Gabriel Metsu
61,Gerard Terborch
62,Gerrit Dou
63,Giovanni Battista Tiepolo
64,Guido Reni
65,Hans Holbein The Younger
66,Hendrick Avercamp
67,Hercules Seghers
68,Hyacinthe Rigaud
69,Jacob Jordaens
70,Jacob Van Ruisdael
71,Jan Steen
72,Jan Van Goyen
73,Johannes Vermeer
74,Juan Carreno De Miranda
75,Judith Leyster
76,Jusepe De Ribera
77,Le Nain Brothers
78,Mattia Preti
79,Nicolas Poussin
80,Peter Paul Rubens
81,Pieter De Hooch
82,Pieter Van Hanselaere
83,Pietro Da Cortona
84,Rembrandt
85,Salvator Rosa
86,Willem Kalf
87,William Dobson
88,Albert Gleizes
89,Amadeo De Souza Cardoso
90,Aristarkh Lentulov
91,Fernand Leger
92,Georges Braque
93,Georges Valmier
94,Gino Severini
95,Gosta Adrian Nilsson
96,Henri Le Fauconnier
97,Jean Metzinger
98,Lyubov Popova
99,Pablo Picasso
100,Ambrogio Lorenzetti
101,Andrea Del Castagno
102,Benozzo Gozzoli
103,Carlo Crivelli
104,Cennino Cennini
105,Cimabue
106,Domenico Veneziano
107,Duccio
108,Filippo Lippi
109,Fra Angelico
110,Gentile Da Fabriano
111,Giotto
112,Giovanni Da Milano
113,Lo Scheggia
114,Lorenzo Monaco
115,Luca Di Tomme
116,Masaccio
117,Paolo Uccello
118,Piero Della Francesca
119,Pietro Lorenzetti
120,Simone Martini
121,Andrea Del Sarto
122,Andrea Del Verrocchio
123,Andrea Mantegna
124,Andrea Solario
125,Bartolomeo Veneto
126,Cima Da Conegliano
127,Correggio
128,Domenico Ghirlandaio
129,Dosso Dossi
130,Fra Bartolomeo
131,Giorgione
132,Giovanni Antonio Boltraffio
133,Giovanni Bellini
134,Giulio Romano
135,Il Sodoma
136,Leonardo Da Vinci
137,Lorenzo Lotto
138,Luca Signorelli
139,Mariotto Albertinelli
140,Michelangelo
141,Piero Di Cosimo
142,Pietro Perugino
143,Pinturicchio
144,Raphael
145,Sandro Botticelli
146,Alfred Sisley
147,Armand Guillaumin
148,Arthur Streeton
149,Berthe Morisot
150,Camille Pissarro
151,Childe Hassam
152,Claude Monet
153,Edgar Degas
154,Edouard Manet
155,Eugene Boudin
156,Frederic Bazille
157,Georges Seurat
158,Gustave Caillebotte
159,Mary Cassatt
160,Max Liebermann
161,Paul Cezanne
162,Philip Wilson Steer
163,Pierre Auguste Renoir
164,Tom Roberts
165,Walter Sickert
166,Allan D Arcangelo
167,Andy Warhol
168,Antonio Berni
169,Billy Apple
170,Bruno Munari
171,Derek Boshier
172,Eduardo Paolozzi
173,Edward Ruscha
174,Erro
175,Evelyne Axell
176,Jasper Johns
177,Larry Rivers
178,Mario Schifano
179,Marjorie Strider
180,Martial Raysse
181,Patrick Caulfield
182,Pauline Boty
183,Peter Blake
184,Peter Phillips
185,Richard Hamilton
186,Robert Rauschenberg
187,Rosalyn Drexler
188,Roy Lichtenstein
189,Tom Wesselmann
190,Adolph Menzel
191,Alexey Venetsianov
192,Camille Corot
193,Charles Francois Daubigny
194,Constant Troyon
195,Ernest Meissonier
196,Fyodor Vasilyev
197,George Catlin
198,Giovanni Fattori
199,Gustave Courbet
200,Henri Fantin Latour
201,Ilya Repin
202,Ivan Shishkin
203,James Tissot
204,Jean Baptiste Simeon Chardin
205,Jean Francois Millet
206,Johan Hendrik Weissenbruch
207,John French Sloan
208,Jules Bastien Lepage
209,Jules Breton
210,Jules Dupre
211,Klavdy Lebedev
212,Konstantin Makovsky
213,Nikolai Ge
214,Pavel Fedotov
215,Rosa Bonheur
216,Theodore Gericault
217,Theodore Rousseau
218,Vasily Perov
219,Vasily Tropinin
220,Wilhelm Leibl
221,William Simpson
222,Hiroshige
223,Ito Jakuchu
224,Katsushika Hokusai
225,Keisai Eisen
226,Kitagawa Utamaro
227,Toshusai Sharaku
228,Toyota Hokkei
229,Tsukioka Yoshitoshi
230,Utagawa Kunisada Ii
231,Utagawa Kunisada
232,Utagawa Toyokuni

